Machine Learning Technique Predicting Video Streaming Views to Reduce Cost of Cloud Services

Video streams tremendously occupied the highest portion of online traffic. Multiple versions of a video are created to fit the user's device specifications. In cloud storage, Keeping all versions of frequently accessed video streams in the repository for the long term imposes a significant cost paid by video streaming providers. Generally, the popularity of a video changes each period of time, which means the number of views received by a video could be dropped, thus, the video must be deleted from the repository. Therefore, in this paper, we develop a method that predicts the popularity of each video stream in the repository in the next period. On the other hand, we propose an algorithm that utilizes the predicted popularity of a video to compute the storage cost, and then it decides whether the video will be kept or deleted from the cloud repository. The experiment results show a cost reduction of the cloud services by 15% compared to keeping all video streams.

==> views.dat <==
h   v
1   931
2   794
3   776
4   74
5   954
6   462
7   423
8   368
9   135
10   204
11   413
12   369
13   327
14   660
15   730
16   858
17   428
18   271
19   451
20   317
21   117
22   58
23   1002
24   75
25   455
26   539
27   670
28   395
29   741
30   631
31   568
32   840
33   952
34   974
35   15
36   251
37   915
38   793
39   337
40   180
41   911
42   22
43   425
44   703
45   752
46   161
47   1003
48   92
49   507
50   29
51   447
52   975
53   953
54   350
55   155
56   239
57   517
58   904
59   953
60   122
61   950
62   781
63   719
64   654
65   208
66   143
67   465
68   837
69   87
70   774
71   373
72   754
73   904
74   611
75   895
76   69
77   200
78   416
79   863
80   242
81   720
82   688
83   719
84   155
85   179
86   967
87   365
88   705
89   171
90   683
91   885
92   410
93   372
94   803
95   316
96   981
97   641
98   622
99   978
100   345
101   922
102   155
103   360
104   606
105   926
106   808
107   432
108   989
109   384
110   136
111   339
112   917
113   327
114   767
115   830
116   966
117   225
118   829
119   464
120   607
121   19
122   467
123   558
124   309
125   54
126   422
127   102
128   825
129   659
130   934
131   380
132   168
133   668
134   655
135   817
136   120
137   467
138   658
139   682
140   876
141   282
142   76
143   591
144   793
145   248
146   389
147   454
148   55
149   522
150   865
151   376
152   492
153   70
154   236
155   269
156   702
157   39
158   226
159   390
160   93
161   586
162   171
163   809
164   455
165   839
166   606
167   823
168   202
169   213
170   336
171   722
172   469
173   675
174   242
175   847
176   838
177   636
178   764
179   839
180   604
181   102
182   782
183   111
184   104
185   372
186   407
187   40
188   856
189   42
190   998
191   115
192   930
193   360
194   599
195   300
196   236
197   949
198   844
199   131
200   192
201   796
202   326
203   714
204   521
205   938
206   342
207   577
208   779
209   697
210   928
211   518
212   586
213   455
214   79
215   10
216   415
217   896
218   131
219   397
220   245
221   359
222   299
223   141
224   322
225   473
226   520
227   623
228   801
229   488
230   849
231   540
232   16
233   809
234   835
235   804
236   739
237   79
238   492
239   927
240   821
241   761
242   727
243   270
244   263
245   626
246   318
247   234
248   910
249   670
250   844
251   392
252   608
253   33
254   288
255   817
256   939
257   175
258   381
259   371
260   323
261   146
262   140
263   510
264   597
265   61
266   473
267   269
268   974
269   29
270   168
271   400
272   619
273   608
274   52
275   333
276   940
277   571
278   633
279   510
280   112
281   162
282   60
283   878
284   264
285   268
286   810
287   783
288   227
289   914
290   139
291   293
292   736
293   294
294   913
295   35
296   509
297   88
298   173
299   919
300   655
301   184
302   413
303   786
304   497
305   30
306   324
307   866
308   961
309   758
310   506
311   125
312   375
313   916
314   423
315   35
316   677
317   99
318   721
319   22
320   753
321   37
322   863
323   886
324   860
325   712
326   934
327   755
328   888
329   910
330   364
331   745
332   483
333   194
334   289
335   343
336   917
337   663
338   230
339   662
340   964
341   22
342   774
343   167
344   906
345   431
346   1002
347   139
348   268
349   300
350   464
351   173
352   803
353   732
354   605
355   229
356   776
357   564
358   683
359   328
360   587
361   42
362   393
363   818
364   363
365   1001
366   584
367   224
368   198
369   49
370   710
371   108
372   380
373   665
374   904
375   18
376   54
377   301
378   842
379   594
380   476
381   554
382   906
383   80
384   224
385   228
386   500
387   68
388   453
389   627
390   741
391   47
392   583
393   751
394   200
395   440
396   600
397   130
398   760
399   166
400   489
401   963
402   188
403   396
404   187
405   808
406   505
407   100
408   838
409   594
410   759
411   200
412   77
413   866
414   411
415   600
416   521
417   238
418   133
419   159
420   626
421   770
422   436
423   710
424   633
425   565
426   240
427   543
428   330
429   234
430   163
431   412
432   986
433   982
434   61
435   988
436   907
437   997
438   95
439   865
440   733
441   488
442   388
443   682
444   744
445   229
446   170
447   658
448   197
449   660
450   148
451   849
452   918
453   676
454   732
455   736
456   187
457   32
458   655
459   337
460   216
461   875
462   477
463   897
464   400
465   309
466   435
467   328
468   859
469   51
470   119
471   40
472   700
473   154
474   484
475   461
476   860
477   539
478   782
479   556
480   353
481   518
482   106
483   915
484   219
485   828
486   369
487   532
488   537
489   731
490   696
491   212
492   379
493   572
494   422
495   675
496   682
497   840
498   105
499   798
500   659
501   169
502   213
503   120
504   466
505   891
506   465
507   682
508   584
509   758
510   81
511   523
512   531
513   160
514   599
515   652
516   310
517   729
518   261
519   115
520   231
521   527
522   399
523   883
524   591
525   86
526   717
527   603
528   989
529   488
530   797
531   939
532   973
533   279
534   725
535   109
536   63
537   508
538   214
539   482
540   161
541   333
542   217
543   526
544   807
545   706
546   608
547   208
548   740
549   383
550   130
551   978
552   727
553   80
554   506
555   794
556   713
557   964
558   275
559   271
560   903
561   753
562   650
563   904
564   516
565   644
566   477
567   517
568   602
569   958
570   125
571   524
572   489
573   856
574   984
575   322
576   139
577   744
578   112
579   173
580   954
581   22
582   402
583   207
584   300
585   609
586   638
587   767
588   383
589   325
590   664
591   180
592   903
593   546
594   951
595   177
596   304
597   711
598   785
599   601
600   312
601   225
602   400
603   762
604   930
605   984
606   400
607   764
608   958
609   275
610   951
611   413
612   665
613   85
614   349
615   852
616   201
617   893
618   716
619   897
620   954
621   903
622   809
623   176
624   86
625   256
626   121
627   531
628   154
629   214
630   722
631   857
632   818
633   452
634   600
635   472
636   376
637   600
638   533
639   360
640   16
641   908
642   938
643   161
644   481
645   442
646   477
647   542
648   63
649   538
650   637
651   708
652   683
653   336
654   944
655   129
656   132
657   77
658   950
659   241
660   436
661   531
662   640
663   766
664   675
665   330
666   439
667   522
668   558
669   232
670   584
671   75
672   476
673   310
674   213
675   350
676   783
677   875
678   173
679   357
680   559
681   479
682   197
683   545
684   169
685   705
686   819
687   862
688   527
689   572
690   85
691   545
692   73
693   279
694   930
695   784
696   150
697   730
698   835
699   900
700   617
701   714
702   216
703   389
704   266
705   900
706   860
707   202
708   851
709   804
710   589
711   943
712   308
713   741
714   260
715   231
716   44
717   328
718   152
719   337
720   32
